Introducing Quantified Cuts in Logic with Equality

Cut-introduction is a technique for structuring and compressing formal proofs. In this paper we generalize our cut-introduction method for the introduction of quantified lemmas of the form $\forall x.A$ (for quantifier-free $A$) to a method generating lemmas of the form $\forall x_1\ldots\forall x_n.A$. Moreover, we extend the original method to predicate logic with equality. The new method was implemented and applied to the TSTP proof database. It is shown that the extension of the method to handle equality and quantifier-blocks leads to a substantial improvement of the old algorithm.

==> r1866_GCI_NoParaWithPara_okok.dat <==
cansolc	npminsolc	wpminsolc
7	7	7
7	7	7
14	14	12
20	20	20
5	5	2
8	8	6
6	6	6
6	6	4
4	4	2
10	10	10
12	12	10
20	20	20
7	7	5
7	7	5
4	4	4
5	5	5
5	5	5
5	5	5
6	6	6
14	9	9
11	6	6
20	15	15
19	14	14
10	5	5
10	5	5
10	10	10
12	12	12
10	10	10
10	10	10
8	3	3
19	14	14
25	5	5
5	5	5
5	5	5
8	3	2
16	11	9
4	4	4
9	4	2
7	7	7
13	13	13
13	13	13
13	8	8
13	8	8
7	7	7
7	7	7
16	11	11
16	11	11
7	7	7
7	7	7
10	10	10
13	13	13
17	17	17
20	10	10
22	17	17
13	13	13
16	16	16
10	10	10
11	6	6
11	6	6
10	10	10
29	4	4
12	12	12
16	16	16
12	12	12
16	16	16
14	14	14
28	3	3
14	9	9
14	9	9
19	19	19
19	19	19
32	2	2
16	16	16
16	16	16
13	13	13
16	16	16
13	13	13
24	24	24
11	11	11
10	10	10
10	5	5
19	19	19
10	5	5
10	5	5
10	10	10
10	5	5
10	5	5
10	5	5
10	5	5
17	7	7
10	10	10
10	10	10
7	7	7
25	5	5
28	3	3
15	5	5
27	7	7
20	10	10
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
4	4	4
12	7	7
9	9	9
7	7	7
9	9	9
4	4	4
4	4	4
30	25	25
30	25	25
30	25	25
30	25	25
14	14	14
14	14	14
30	20	20
30	20	20
18	18	18
30	20	20
5	5	5
5	5	5
4	4	4
4	4	4
9	9	7
9	9	7
9	9	7
9	9	7
4	4	4
7	7	5
8	8	8
8	8	8
5	5	5
11	11	5
4	4	4
5	5	3
6	6	6
6	6	4
6	6	6
6	6	6
6	6	2
4	4	4
4	4	4
6	6	4
4	4	4
4	4	4
6	6	4
4	4	4
5	5	5
8	8	4
6	6	4
8	8	4
4	4	4
6	6	4
6	6	2
4	4	2
6	6	2
6	6	2
4	4	4
4	4	4
6	6	4
4	4	4
4	4	4
23	18	16
4	4	2
10	10	4
6	6	4
6	6	4
8	8	4
8	8	4
12	7	7
12	7	7
11	6	6
11	6	6
11	6	6
11	6	6
13	13	13
11	6	6
11	6	6
13	13	13
11	6	6
11	6	6
11	6	6
11	6	6
11	6	6
12	7	7
12	7	7
9	4	4
12	2	2
11	11	11
9	4	4
4	4	4
18	13	13
18	13	13
12	7	7
11	6	6
10	10	10
10	10	10
4	4	4
17	17	17
4	4	4
4	4	4
6	6	2
4	4	4
7	7	3
6	6	4
11	11	9
10	10	10
10	10	10
4	4	4
9	9	5
8	8	6
4	4	2
25	15	15
25	10	10
4	4	4
25	20	20
17	17	17
50	50	50
16	11	11
12	7	7
15	10	10
13	3	3
11	11	11
14	14	14
10	10	10
8	8	8
13	8	8
16	11	11
13	8	8
12	7	7
16	16	16
4	4	4
4	4	4
11	6	6
11	6	6
11	6	6
11	6	6
11	6	6
11	11	11
11	11	11
13	8	8
16	11	11
14	4	4
12	7	7
13	8	8
13	8	8
13	8	8
7	2	2
7	2	2
11	11	11
6	6	6
6	6	6
4	4	2
6	6	6
10	10	10
10	10	10
26	26	26
24	9	9
19	14	14
15	10	10
7	7	7
20	20	20
4	4	2
8	3	3
19	9	9
7	7	7
10	10	8
10	10	8
21	11	11
11	11	11
11	11	11
21	6	6
19	19	19
19	19	19
12	12	12
12	12	12
14	14	14
28	18	18
4	4	4
4	4	4
4	4	4
6	6	4
6	6	4
4	4	4
4	4	4
17	2	2
4	4	4
12	12	10
12	12	8
8	8	6
4	4	4
5	5	5
11	11	7
5	5	5
10	10	8
5	5	5
6	6	2
6	6	4
10	10	10
29	29	29
12	7	7
20	20	20
10	10	10
8	8	8
4	4	4
6	6	6
5	5	5
5	5	5
8	8	8
15	5	5
13	13	13
21	16	14
10	5	5
10	10	10
4	4	4
4	4	4
4	4	4
21	11	11
9	9	9
10	10	10
12	2	2
4	4	4
11	11	9
8	8	6
15	15	13
5	5	3
4	4	4
4	4	4
8	8	6
4	4	4
8	8	8
7	7	5
6	6	2
16	6	4
5	5	5
4	4	4
7	7	7
4	4	2
5	5	5
5	5	5
10	5	5
10	5	5
10	10	8
7	7	5
19	19	19
4	4	2
4	4	4
9	9	9
28	23	23
36	26	26
14	9	9
11	6	6
11	6	6
29	14	14
7	7	5
7	7	5
7	7	5
6	6	2
11	11	11
17	12	12
21	21	21
11	6	6
29	14	14
29	14	14
10	10	10
4	4	4
10	10	10
10	10	10
4	4	4
26	21	21
12	7	7
12	7	7
12	7	7
12	7	7
25	10	10
12	7	7
24	14	14
24	14	14
24	14	14
24	14	14
4	4	2
4	4	2
4	4	2
13	8	8
4	4	2
13	13	11
4	4	2
6	6	6
8	8	4
9	9	5
9	9	5
12	2	2
9	4	4
11	6	6
11	6	6
26	21	21
11	6	6
15	10	10
15	15	15
24	24	24
10	5	5
10	5	5
10	5	5
10	5	5
10	5	5
10	5	5
10	5	5
12	7	7
13	8	8
21	6	6
9	4	4
9	4	4
16	6	6
16	6	6
12	2	2
12	2	2
30	20	20
17	12	12
12	12	12
10	10	10
10	10	10
31	26	26
10	5	5
13	13	13
10	10	10
17	12	12
17	12	12
17	12	12
11	6	6
5	5	5
10	10	10
10	10	10
18	8	8
24	9	9
24	9	9
14	4	4
30	20	20
8	3	3
18	13	13
17	12	12
9	4	4
9	4	4
9	4	4


==> r1866_GCI_NoPara_ok.dat <==
tssize	mgsize	cansolc	minsolc
4	4	7	2
4	4	7	2
4	4	15	15
4	4	24	24
4	4	9	4
4	4	9	4
4	4	9	4
5	5	4	4
5	5	5	5
5	5	5	5
5	5	10	5
5	5	10	5
5	5	4	4
5	5	9	4
5	5	9	4
5	5	8	3
5	5	18	13
6	6	5	5
6	5	16	11
6	5	16	11
6	6	10	10
6	6	10	10
6	6	12	12
6	6	4	4
6	5	6	6
6	6	4	4
6	5	6	6
6	5	6	6
6	5	6	6
6	6	19	14
6	6	12	12
6	6	12	12
6	6	4	4
6	6	11	6
6	6	11	6
6	6	7	7
6	6	11	6
6	6	11	6
6	6	9	4
7	7	6	6
7	6	14	9
7	7	10	5
7	7	5	5
7	7	4	4
7	7	7	7
7	7	7	7
7	7	7	7
7	7	13	13
7	7	11	6
7	7	11	6
7	7	14	9
7	7	10	5
7	7	10	5
7	7	4	4
7	7	4	4
7	7	4	4
7	7	4	4
7	7	5	5
7	7	4	4
7	7	11	6
7	7	50	50
7	7	13	8
7	7	10	10
7	7	10	10
7	7	20	20
7	7	10	10
7	7	8	8
7	7	7	7
7	6	15	10
7	7	17	12
7	7	10	10
7	7	10	10
8	8	4	4
8	8	5	5
8	8	6	6
8	8	5	5
8	7	20	10
8	8	14	9
8	8	13	13
8	8	10	5
8	8	10	5
8	8	4	4
8	8	5	5
8	7	4	4
8	7	6	6
8	7	4	4
8	7	12	2
8	7	6	6
8	8	4	4
8	8	12	7
8	7	6	6
8	8	15	10
8	8	4	4
8	8	11	3
8	8	20	20
8	8	8	8
8	8	4	4
8	8	4	4
8	7	13	13
8	7	18	8
9	9	7	7
9	9	4	4
9	9	7	7
9	8	6	6
9	9	5	5
9	9	10	10
9	9	10	10
9	9	10	10
9	9	8	3
9	8	8	3
9	9	7	7
9	9	7	7
9	9	13	13
9	9	12	12
9	9	16	16
9	9	14	14
9	8	19	19
9	8	19	19
9	9	16	16
9	9	16	16
9	9	16	16
9	9	11	11
9	9	10	10
9	9	4	4
9	9	4	4
9	9	4	4
9	9	4	4
9	9	4	4
9	8	4	4
9	8	4	4
9	7	8	8
9	7	8	8
9	9	11	6
9	9	11	6
9	8	6	6
9	9	14	14
9	9	12	7
9	9	11	11
9	9	8	3
9	9	12	7
9	9	9	9
9	9	7	7
9	8	12	2
9	8	26	21
9	9	10	5
9	8	12	2
9	8	12	2
9	9	10	10
9	9	17	12
9	8	17	12
10	10	7	7
10	10	4	4
10	10	6	6
10	10	6	6
10	9	6	6
10	10	6	6
10	10	6	6
10	9	6	6
10	10	10	5
10	10	16	16
10	10	13	13
10	10	4	4
10	10	4	4
10	10	4	4
10	8	30	25
10	8	30	25
10	8	30	25
10	8	30	25
10	8	4	4
10	10	4	4
10	10	4	4
10	10	11	6
10	10	11	6
10	10	5	5
10	7	42	37
10	8	22	12
10	9	19	19
10	9	19	19
10	9	19	19
10	10	10	10
10	10	6	6
10	9	15	5
10	10	10	5
10	10	10	10
10	10	4	4
10	10	4	4
10	8	29	14
10	10	11	6
10	10	17	12
10	10	17	12
10	10	5	5
11	10	7	7
11	10	6	6
11	10	6	6
11	10	6	6
11	11	12	12
11	10	9	4
11	11	17	17
11	11	10	10
11	11	16	16
11	10	24	24
11	11	10	10
11	11	4	4
11	10	18	18
11	9	30	20
11	11	4	4
11	11	4	4
11	11	4	4
11	10	6	6
11	10	6	6
11	11	11	6
11	11	11	6
11	11	11	6
11	9	8	8
11	11	4	4
11	11	12	7
11	10	16	11
11	10	14	4
11	11	5	5
11	11	10	10
11	11	4	4
11	11	4	4
11	11	9	9
11	9	36	26
11	9	29	14
11	10	17	12
11	11	4	4
11	11	13	8
11	11	4	4
11	11	10	5
11	10	12	12
11	11	11	6
11	10	14	4
12	12	10	10
12	11	6	6
12	12	4	4
12	12	11	6
12	12	13	8
12	12	13	8
12	10	20	10
12	12	14	14
12	12	14	14
12	10	30	20
12	10	30	20
12	10	5	5
12	11	6	6
12	10	8	8
12	11	4	4
12	10	4	4
12	11	6	6
12	10	8	8
12	12	4	4
12	12	4	4
12	9	24	9
12	12	4	4
12	12	4	4
12	12	4	4
12	9	29	29
12	12	5	5
12	12	4	4
12	12	10	5
12	12	11	11
12	12	12	7
12	11	16	6
12	11	16	6
13	12	6	6
13	13	4	4
13	13	4	4
13	12	19	14
13	11	16	11
13	12	13	13
13	12	13	13
13	9	29	4
13	12	15	5
13	10	6	6
13	13	4	4
13	13	11	6
13	13	11	6
13	13	11	11
13	13	8	8
13	12	16	11
13	13	5	5
13	12	5	5
13	12	5	5
13	13	4	4
13	13	4	4
13	13	5	5
13	13	7	7
13	13	11	6
13	11	21	6
13	9	30	20
13	13	10	5
13	9	30	20
14	14	4	4
14	14	5	5
14	11	9	4
14	9	32	2
14	14	10	5
14	13	19	19
14	11	25	5
14	10	12	12
14	11	6	6
14	11	6	6
14	13	12	7
14	13	12	7
14	14	11	6
14	13	9	4
14	14	10	10
14	11	15	15
14	14	4	4
14	12	24	9
14	13	6	6
14	14	8	8
14	14	10	5
14	13	31	26
14	12	24	9
14	12	24	9
15	14	7	7
15	14	7	7
15	15	5	5
15	15	19	14
15	11	28	3
15	12	27	7
15	15	4	4
15	12	6	6
15	14	12	7
15	15	10	10
15	15	11	11
15	15	6	6
15	15	6	6
15	14	19	9
15	14	14	14
15	14	12	2
15	14	11	11
15	14	28	23
15	13	29	14
15	15	10	10
15	15	10	10
15	15	10	10
16	15	12	12
16	14	8	8
16	16	22	17
16	16	10	10
16	16	10	10
16	16	7	7
16	11	29	9
16	14	11	11
16	15	17	17
16	16	4	4
16	16	4	4
16	16	4	4
16	14	21	21
17	16	7	7
17	15	8	8
17	15	20	15
17	15	17	7
17	17	5	5
17	16	6	6
17	17	4	4
17	17	16	11
17	17	10	10
17	17	13	13
17	16	21	11
17	17	14	9
17	16	6	6
17	12	25	10
17	17	6	6
17	17	10	5
17	16	13	8
18	15	32	12
18	15	32	12
18	17	12	7
18	15	6	6
18	15	13	13
18	13	17	17
18	16	25	10
18	18	16	16
18	18	11	11
18	17	11	11
18	13	25	15
18	13	25	15
19	19	5	5
19	18	9	9
19	16	11	11
19	17	8	8
19	17	8	8
19	16	13	13
19	17	15	10
19	19	5	5
19	17	13	8
19	18	21	6
19	18	15	15
19	17	16	6
19	19	5	5
19	19	10	10
19	19	10	5
20	19	6	6
20	18	20	20
20	20	4	4
20	16	28	3
20	18	8	8
20	19	5	5
20	18	25	15
20	20	11	11
20	20	4	4
20	20	4	4
20	18	15	15
20	20	8	8
20	18	8	8
20	18	9	9
20	18	9	9
21	19	14	14
21	20	20	20
21	20	6	6
21	21	5	5
21	17	11	11
21	20	26	26
21	20	6	6
21	20	6	6
21	21	7	7
21	21	4	4
21	21	10	5
21	21	13	13
22	18	25	5
22	20	8	8
22	21	11	6
22	21	12	7
22	21	12	7
22	22	10	10
22	17	9	9
22	22	7	7
22	21	19	19
22	22	10	10
22	22	10	10
22	22	10	5
23	19	12	12
23	23	4	4
23	17	16	16
23	14	22	22
23	23	16	11
23	22	6	6
23	18	21	16
23	23	4	4
23	22	24	14
23	22	24	14
23	22	24	14
23	22	24	14
24	22	9	9
24	24	11	6
24	24	11	6
24	24	11	6
24	24	7	7
25	23	8	8
25	24	9	9
25	20	14	14
25	20	6	6
25	24	4	4
25	22	7	7
25	20	13	3
25	25	5	5
25	25	10	5
25	25	4	4
25	23	12	7
25	23	12	7
25	23	12	7
25	23	12	7
25	23	12	7
26	24	9	9
26	24	9	9
26	26	5	5
26	26	11	6
26	25	13	8
26	21	26	21
27	27	7	7
27	26	4	4
27	18	12	12
27	27	4	4
27	24	13	8
27	27	8	8
28	26	9	9
28	19	12	12
28	23	29	14
28	28	4	4
28	14	12	12
28	28	11	6
28	26	9	9
28	24	13	8
28	24	13	8
28	27	6	6
28	28	4	4
29	24	14	14
29	27	9	4
29	26	13	8
29	27	9	9
29	27	9	9
29	27	9	9
29	26	15	15
30	27	11	11
30	26	12	12
30	30	7	7
30	30	10	10
30	30	4	4
31	18	30	30
31	25	33	18
31	29	8	8
31	30	11	11
31	29	17	2
32	27	8	8
32	31	10	10
33	32	7	7
33	32	9	9
34	34	10	10
34	28	28	18
35	34	18	13
35	35	4	4
35	34	10	10
35	30	8	8
36	36	4	4
36	36	4	4
36	29	18	18
36	35	7	7
37	35	25	20
37	28	12	12
38	29	12	12
39	31	22	22
39	25	18	13
39	37	11	11
39	31	20	20
40	40	17	17
40	31	22	22
40	34	28	18
41	33	10	10
41	31	24	24
42	34	20	20
43	29	18	13
43	39	12	12
43	39	12	12
43	33	24	24
44	36	20	20
45	44	23	18
46	46	4	4
46	37	5	5
48	40	45	25
48	31	41	16
56	51	21	11
60	55	12	7
64	54	24	24
78	77	4	4


==> r1866_status5.dat <==
lineno	sep1	sep2	sep3
1	96	4	0
2	77	22	1
3	57	39	4
4	38	42	21
5	24	53	23
6	17	43	40
7	9	35	56
8	4	29	67
9	0	31	69
10	0	20	80
11	0	0	100
12	4	8	88
13	0	4	96
14	0	0	100

